WIMP DM and first stars: suppression of fragmentation in primordial star formation

We present the first 3D simulations to include the effects of dark matter annihilation feedback during the collapse of primordial mini-halos. We begin our simulations from cosmological initial conditions and account for dark matter annihilation in our treatment of the chemical and thermal evolution of the gas. The dark matter is modelled using an analytical density profile that responds to changes in the peak gas density. We find that the gas can collapse to high densities despite the additional energy input from the dark matter. No objects supported purely by dark matter annihilation heating are formed in our simulations. However, we find that the dark matter annihilation heating has a large effect on the evolution of the gas following the formation of the first protostar. Previous simulations without dark matter annihilation found that protostellar discs around Population III stars rapidly fragmented, forming multiple protostars that underwent mergers or ejections. When dark matter annihilation is included, however, these discs become stable to radii of 1000 AU or more. In the cases where fragmentation does occur, it is a wide binary that is formed.

==> IntroFabio.txt <==
s constituting the star, and that this could in principle affect the main sequence (MS) evolution of the newly formed star \citep{Iocco08a}.
 
Several studies have since addressed these processes in more detail. \citet{Freese08} and \citet{Spolyar09} proposed that the accretion of infalling gas could be sustained by DMA indefinitely up to the formation of objects of masses of 10$^5$M$_\odot$. However, \citet{Iocco08b} found that such a phase could not last for longer than 10$^4$ yr before reaching the Hayashi track, and the findings in \citet{Hirano11} were intermediate between these extremes. The results of those studying the capture of DM onto a hydrostatic object mediated via weak interaction, are more homogenous. It is found that weakly captured DM can in principle indefinitely power the star as it is sustained not by nuclear reactions but by DMA, leading to a prolongation of the star's life \citep{Iocco08b, Yoon08, Taoso08}. It is not clear, however, how much DM can be consumed in the pre-MS process, and therefore how much is available to be captured during the main sequence \citep{Sivertsson10}. Indeed, some of the more extreme models of dark star formation create problems in standard reionisation scenarios due to their predictions of very high stellar masses or very long lifetimes \citep{Schleicher08,Schleicher09}. However, in some cases dark stars may delay rather than accelerate the reionisation process \citep{Scott11}.

%fff
Direct observation seems challenging for most models
of  dark stars, \cite{Zackrisson:2010jd}, whereas the most extreme objects can already be ruled out with the use of HST observations,
\cite{Zackrisson:2010iv}.
%fff

Regardless of the efficiencies of these processes, DMA takes place throughout the halo. The effects of DMA will be felt most keenly when the halo has collapsed to high central gas densities, but subtle effects due to the influence of annihilation upon the gas chemistry can take place even earlier in the halo's life. This has been addressed in \citet{Ripamonti10}, who used a one-dimensional code to self-consistently solve for the chemical, thermal and dynamical evolution of the cloud in the presence of DMA. Intriguingly, the authors found that DMA had little effect on the gas prior to its collapse to near-stellar densities. However, the scope of these results was limited as the maximum resolvable density in the \citet{Ripamonti10} study was reached {\it before} a hydrostatic object was formed. In complementary work, \citet{Stacy12} addressed the phases {\it after} the formation of a hydrostatic object, adopting an ad-hoc prescription for the earlier phase. These authors found that if multiple protostars were present, dynamical interactions would displace them from the DM density peak, thereby removing them from the region where DMA would have the most influence.

In this paper we bridge the gap before and after star formation in one continuous three-dimensional simulation that fully accounts for the effects of DMA, primordial gas chemistry and time-dependent heating and cooling. This allows us to determine at which stage, if any, DMA plays a role in the formation of a Population III star. Our paper is structured as follows: \sect \ref{method} outlines the method, \sect \ref{ics} describes the initial conditions, Sections \ref{results1} and \ref{results2} present our results, Section \ref{discussion} discusses the results, and finally \sect \ref{conclusion} summarises our conclusions.

